DNA-Based Storage: Models and Fundamental Limits

Due to its longevity and enormous information density, DNA is an attractive medium for archival storage. In this work, we study the fundamental limits and trade-offs of DNA-based storage systems by introducing a new channel model, which we call the noisy shuffling-sampling channel. Motivated by current technological constraints on DNA synthesis and sequencing, this model captures three key distinctive aspects of DNA storage systems: (1) the data is written onto many short DNA molecules; (2) the molecules are corrupted by noise during synthesis and sequencing and (3) the data is read by randomly sampling from the DNA pool. We provide capacity results for this channel under specific noise and sampling assumptions and show that, in many scenarios, a simple index-based coding scheme is optimal.

==> curve.dat <==
0.00001000	2.00068233
0.00001097	2.00074298
0.00001205	2.00080898
0.00001322	2.00088078
0.00001451	2.00095890
0.00001592	2.00104389
0.00001748	2.00113633
0.00001918	2.00123688
0.00002105	2.00134624
0.00002310	2.00146517
0.00002535	2.00159450
0.00002783	2.00173514
0.00003054	2.00188804
0.00003352	2.00205429
0.00003678	2.00223501
0.00004037	2.00243146
0.00004431	2.00264499
0.00004863	2.00287706
0.00005337	2.00312927
0.00005857	2.00340334
0.00006428	2.00370114
0.00007055	2.00402470
0.00007743	2.00437622
0.00008498	2.00475807
0.00009326	2.00517286
0.00010235	2.00562337
0.00011233	2.00611265
0.00012328	2.00664398
0.00013530	2.00722094
0.00014850	2.00784740
0.00016298	2.00852755
0.00017886	2.00926592
0.00019630	2.01006745
0.00021544	2.01093748
0.00023645	2.01188178
0.00025950	2.01290662
0.00028480	2.01401881
0.00031257	2.01522571
0.00034305	2.01653530
0.00037649	2.01795624
0.00041320	2.01949791
0.00045349	2.02117051
0.00049770	2.02298506
0.00054623	2.02495355
0.00059948	2.02708898
0.00065793	2.02940545
0.00072208	2.03191827
0.00079248	2.03464410
0.00086975	2.03760098
0.00095455	2.04080859
0.00104762	2.04428827
0.00114976	2.04806327
0.00126186	2.05215889
0.00138489	2.05660271
0.00151991	2.06142477
0.00166810	2.06665785
0.00183074	2.07233776
0.00200923	2.07850360
0.00220513	2.08519818
0.00242013	2.09246838
0.00265609	2.10036558
0.00291505	2.10894621
0.00319927	2.11827231
0.00351119	2.12841220
0.00385353	2.13944122
0.00422924	2.15144260
0.00464159	2.16450850
0.00509414	2.17874113
0.00559081	2.19425409
0.00613591	2.21117400
0.00673415	2.22964227
0.00739072	2.24981729
0.00811131	2.27187701
0.00890215	2.29602189
0.00977010	2.32247860
0.01072267	2.35150427
0.01176812	2.38339172
0.01291550	2.41847574
0.01417474	2.45714081
0.01555676	2.49983047
0.01707353	2.54705891
0.01873817	2.59942546
0.02056512	2.65763264
0.02257020	2.72250893
0.02477076	2.79503790
0.02718588	2.87639553
0.02983647	2.96799872
0.03274549	3.07156899
0.03593814	3.18921710
0.03944206	3.32355690
0.04328761	3.47786081
0.04750810	3.65627530
0.05214008	3.86412491
0.05722368	4.10834924
0.06280291	4.39814471
0.06892612	4.74592986
0.07564633	5.16883708
0.08302176	5.69109023
0.09111628	6.34793181
0.10000000	7.19238428
0.10835759	8.13418104
0.11684671	9.27619710
0.12533583	10.65762601
0.13382495	12.35117960
0.14231407	14.45928759
0.15080320	17.12998772
0.15929232	20 %.58368190

==> curve.txt <==
1.000000000000000082e-05 3.050312219944071312e+00
1.097498765493056761e-05 3.058989217761230783e+00
1.204503540258781225e-05 3.068324732601177995e+00
1.321941148466028649e-05 3.083911091257124149e+00
1.450828778495940226e-05 3.093920894047120118e+00
1.592282793341093786e-05 3.102730540943481330e+00
1.747528400007683074e-05 3.111568857796539689e+00
1.917910261672488832e-05 3.128216458109361220e+00
2.104904144512021840e-05 3.138195727198519247e+00
2.310129700083158002e-05 3.147148746143937803e+00
2.535364493970111404e-05 3.163900351984595627e+00
2.782559402207125977e-05 3.174112252146782609e+00
3.053855508833412132e-05 3.183872537746029963e+00
3.351602650938840963e-05 3.201337055409466892e+00
3.678379771828634167e-05 3.210508854226627129e+00
4.037017258596558043e-05 3.228834484342937294e+00
4.430621457583877891e-05 3.238107705041332718e+00
4.862601580065353558e-05 3.256617383833976920e+00
5.336699231206312347e-05 3.268001965099150308e+00
5.857020818056673535e-05 3.284700437422298336e+00
6.428073117284319269e-05 3.303529797515712296e+00
7.054802310718645520e-05 3.313100557492067555e+00
7.742636826811278249e-05 3.332137710860433977e+00
8.497534359086438374e-05 3.351311527184317907e+00
9.326033468832199040e-05 3.368693679888892678e+00
1.023531021899026859e-04 3.381986899136949276e+00
1.123324032978027678e-04 3.400043510184535211e+00
1.232846739442066016e-04 3.419745141865671467e+00
1.353047774579807429e-04 3.439604653533044232e+00
1.484968262254465082e-04 3.459627459954156325e+00
1.629750834620643444e-04 3.479819403843576353e+00
1.788649529057435026e-04 3.500186799712437846e+00
1.963040650040272358e-04 3.520736482294018810e+00
2.154434690031884489e-04 3.542989043883506106e+00
2.364489412645407265e-04 3.570632753605513798e+00
2.595024211399737479e-04 3.593771544556422448e+00
2.848035868435802175e-04 3.615198270738033681e+00
3.125715849688235292e-04 3.641669375478910009e+00
3.430469286314919157e-04 3.669197865234983258e+00
3.764935806792471334e-04 3.691565633656789469e+00
4.132012400115338442e-04 3.724520942982771921e+00
4.534878508128582396e-04 3.750381946561097468e+00
4.977023564332114366e-04 3.781296405243829373e+00
5.462277217684342314e-04 3.815742053651362653e+00
5.994842503189408769e-04 3.845283518518018084e+00
6.579332246575682417e-04 3.875088621044836312e+00
7.220809018385471439e-04 3.911081293628301037e+00
7.924828983539177916e-04 3.947687098145924001e+00
8.697490026177834418e-04 3.984940811893046053e+00
9.545484566618346991e-04 4.022880496746450874e+00
1.047615752789665027e-03 4.064800250426923611e+00
1.149756995397736717e-03 4.112634899191171201e+00
1.261856883066021133e-03 4.153296260016744235e+00
1.384886371393873224e-03 4.196139869243391551e+00
1.519911082952934761e-03 4.249173077270293142e+00
1.668100537200059227e-03 4.295331381619333477e+00
1.830738280295369754e-03 4.349741151563934594e+00
2.009233002565048026e-03 4.408455389481539477e+00
2.205130739903045541e-03 4.465382078745115280e+00
2.420128264794383591e-03 4.523918834006124712e+00
2.656087782946686768e-03 4.587701217639147622e+00
2.915053062825178568e-03 4.657033723869647979e+00
3.199267137797384610e-03 4.729155189742882293e+00
3.511191734215134749e-03 4.799748689369835120e+00
3.853528593710531421e-03 4.877624339114855267e+00
4.229242874389498551e-03 4.963737478897269462e+00
4.641588833612782412e-03 5.050735638497307001e+00
5.094138014816380552e-03 5.141140337482188905e+00
5.590810182512228298e-03 5.243581132461080152e+00
6.135907273413176120e-03 5.350749240121462691e+00
6.734150657750828141e-03 5.463097255895758231e+00
7.390722033525782587e-03 5.581136375182268239e+00
8.111308307896872294e-03 5.705445566421629700e+00
8.902150854450393419e-03 5.849073420461428086e+00
9.770099572992256912e-03 5.994180339889867426e+00
1.072267222010324199e-02 6.155455964208787378e+00
1.176811952434999101e-02 6.319477761905436530e+00
1.291549665014883955e-02 6.508791070149688274e+00
1.417474162926806239e-02 6.711558230845414919e+00
1.555676143930472335e-02 6.929466186432564179e+00
1.707352647470692167e-02 7.164482537633543480e+00
1.873817422860384746e-02 7.418913783048044053e+00
2.056512308348653478e-02 7.711512315288366004e+00
2.257019719633921589e-02 8.023530799134348968e+00
2.477076355991711387e-02 8.370667459310270786e+00
2.718588242732943028e-02 8.751066904279518610e+00
2.983647240283340482e-02 9.188981076259429059e+00
3.274549162877731651e-02 9.674233660240275867e+00
3.593813663804629188e-02 1.021431979334189322e+01
3.944206059437659756e-02 1.083095054919706257e+01
4.328761281083061407e-02 1.153911783713540551e+01
4.750810162102798301e-02 1.235030315614330476e+01
5.214008287999689906e-02 1.328209145261113555e+01
5.722367659350219987e-02 1.437858427802751926e+01
6.280291441834259802e-02 1.570596121208418872e+01
6.892612104349701840e-02 1.725666794234856027e+01
7.564633275546291113e-02 1.917314754257319720e+01
8.302175681319752532e-02 2.152219210323417187e+01
9.111627561154896082e-02 2.450693677234769652e+01
1.000000000000000056e-01 2.830928427200975506e+01


==> curve_old.dat <==
0.00001000	2.00068233
0.00001097	2.00074298
0.00001205	2.00080898
0.00001322	2.00088078
0.00001451	2.00095890
0.00001592	2.00104389
0.00001748	2.00113633
0.00001918	2.00123688
0.00002105	2.00134624
0.00002310	2.00146517
0.00002535	2.00159450
0.00002783	2.00173514
0.00003054	2.00188804
0.00003352	2.00205429
0.00003678	2.00223501
0.00004037	2.00243146
0.00004431	2.00264499
0.00004863	2.00287706
0.00005337	2.00312927
0.00005857	2.00340334
0.00006428	2.00370114
0.00007055	2.00402470
0.00007743	2.00437622
0.00008498	2.00475807
0.00009326	2.00517286
0.00010235	2.00562337
0.00011233	2.00611265
0.00012328	2.00664398
0.00013530	2.00722094
0.00014850	2.00784740
0.00016298	2.00852755
0.00017886	2.00926592
0.00019630	2.01006745
0.00021544	2.01093748
0.00023645	2.01188178
0.00025950	2.01290662
0.00028480	2.01401881
0.00031257	2.01522571
0.00034305	2.01653530
0.00037649	2.01795624
0.00041320	2.01949791
0.00045349	2.02117051
0.00049770	2.02298506
0.00054623	2.02495355
0.00059948	2.02708898
0.00065793	2.02940545
0.00072208	2.03191827
0.00079248	2.03464410
0.00086975	2.03760098
0.00095455	2.04080859
0.00104762	2.04428827
0.00114976	2.04806327
0.00126186	2.05215889
0.00138489	2.05660271
0.00151991	2.06142477
0.00166810	2.06665785
0.00183074	2.07233776
0.00200923	2.07850360
0.00220513	2.08519818
0.00242013	2.09246838
0.00265609	2.10036558
0.00291505	2.10894621
0.00319927	2.11827231
0.00351119	2.12841220
0.00385353	2.13944122
0.00422924	2.15144260
0.00464159	2.16450850
0.00509414	2.17874113
0.00559081	2.19425409
0.00613591	2.21117400
0.00673415	2.22964227
0.00739072	2.24981729
0.00811131	2.27187701
0.00890215	2.29602189
0.00977010	2.32247860
0.01072267	2.35150427
0.01176812	2.38339172
0.01291550	2.41847574
0.01417474	2.45714081
0.01555676	2.49983047
0.01707353	2.54705891
0.01873817	2.59942546
0.02056512	2.65763264
0.02257020	2.72250893
0.02477076	2.79503790
0.02718588	2.87639553
0.02983647	2.96799872
0.03274549	3.07156899
0.03593814	3.18921710
0.03944206	3.32355690
0.04328761	3.47786081
0.04750810	3.65627530
0.05214008	3.86412491
0.05722368	4.10834924
0.06280291	4.39814471
0.06892612	4.74592986
0.07564633	5.16883708
0.08302176	5.69109023
0.09111628	6.34793181
0.10000000	7.19238428
0.10835759	8.13418104
0.11684671	9.27619710
0.12533583	10.65762601
0.13382495	12.35117960
0.14231407	14.45928759
0.15080320	17.12998772
0.15929232	20 %.58368190
